Parameter dependency on the public X-ray reverberation models kynxilrev and kynrefrev

We present a comparative study of the constrained parameters of active galactic nuclei (AGN) made by the public X-ray reverberation model kynxilrev and kynrefrev that make use of the reflection code xillver and reflionx, respectively. By varying the central mass ($M_{\rm BH}$), coronal height ($h$), inclination ($i$), photon index of the continuum emission ($\Gamma$) and source luminosity ($L$), the corresponding lag-frequency spectra can be produced. We select only the simulated AGN where their lag amplitude ($\tau$) and $M_{\rm BH}$ follow the known mass-scaling law. In these mock samples, we show that $\tau$ and $h$ are correlated and can possibly be used as an independent scaling law. Furthermore, $h$ (in gravitational units) is also found to be positively scaled with $M_{\rm BH}$, suggesting a more compact corona in lower-mass AGN. Both models reveal that the coronal height mostly varies between $\sim 5$-$15~r_{\rm g}$, with the average height at $\sim 10~r_{\rm g}$ and can potentially be found from low- to high-mass AGN. Nevertheless, the kynxilrev seems to suggest a lower $M_{\rm BH}$ and $h$ than the kynrefrev. This inconsistency is more prominent in lower-spin AGN. The significant correlation between the source height and luminosity is revealed only by kynrefrev, suggesting the $h$-$L$ relation is probably model dependent. Our findings emphasize the differences between these reverberation models that raises the question of biases in parameter estimates and inferred correlations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
